Video Object Segmentation Without Temporal Information

Video Object Segmentation, and video processing in general, has been historically dominated by methods that rely on the temporal consistency and redundancy in consecutive video frames. When the temporal smoothness is suddenly broken, such as when an object is occluded, or some frames are missing in a sequence, the result of these methods can deteriorate significantly or they may not even produce any result at all. This paper explores the orthogonal approach of processing each frame independently, i.e disregarding the temporal information. In particular, it tackles the task of semi-supervised video object segmentation: the separation of an object from the background in a video, given its mask in the first frame. We present Semantic One-Shot Video Object Segmentation (OSVOS-S), based on a fully-convolutional neural network architecture that is able to successively transfer generic semantic information, learned on ImageNet, to the task of foreground segmentation, and finally to learning the appearance of a single annotated object of the test sequence (hence one shot). We show that instance level semantic information, when combined effectively, can dramatically improve the results of our previous method, OSVOS. We perform experiments on two recent video segmentation databases, which show that OSVOS-S is both the fastest and most accurate method in the state of the art.

==> data/competitors_timing.txt <==
OnAVOS 13 seconds/frame
MaskTrack 12 seconds/frame
VPN 75 IoU 0.63
CTN  75.5 IoU 29.95 seconds/frame 73.4 IoU  1.33 seconds/frame


==> data/fp_fn_study.txt <==
              Metric	MaskTrack_Flow_CRF	  OSVOS	OSVOS-S	 OnAVOS
            FP-Close	 0.4994	 0.4264	 0.5565	 0.3926
              FP-Far	 0.0332	 0.2097	 0.0864	 0.1989
                  FN	 1.4024	 1.1797	 0.4651	 0.4806


==> data/per_seq_mean_F.txt <==
                 Seq	OSVOSS	 ONAVOS	  OSVOS	    MSK	    CTN	    VPN	    OFL	    BVS	    FCP
          Car-Shadow	 0.9921	 0.9967	 0.9425	 0.9475	 0.8669	 0.7622	 0.7479	 0.4735	 0.6424
           Blackswan	 0.9845	 0.9894	 0.9753	 0.8936	 0.9460	 0.9728	 0.9845	 0.9655	 0.9045
               Camel	 0.9789	 0.8724	 0.8789	 0.7355	 0.7247	 0.7939	 0.8466	 0.7052	 0.6172
                Cows	 0.9749	 0.9789	 0.9618	 0.8118	 0.7755	 0.8879	 0.8561	 0.8509	 0.6669
      Car-Roundabout	 0.9746	 0.9610	 0.9076	 0.9260	 0.7752	 0.7563	 0.7622	 0.6245	 0.4781
             Parkour	 0.9486	 0.9563	 0.8481	 0.8742	 0.8822	 0.9171	 0.8695	 0.6782	 0.2921
                 Dog	 0.9450	 0.9738	 0.9207	 0.8845	 0.8954	 0.8297	 0.8283	 0.5944	 0.6718
      Drift-Straight	 0.9318	 0.9409	 0.7137	 0.5503	 0.6559	 0.3994	 0.2719	 0.4188	 0.4792
      Horsejump-High	 0.9280	 0.9560	 0.8680	 0.8514	 0.8659	 0.8633	 0.9037	 0.8044	 0.6987
       Drift-Chicane	 0.9274	 0.9732	 0.9156	 0.9635	 0.6732	 0.3349	 0.2187	 0.0761	 0.4769
                Goat	 0.9211	 0.9397	 0.8952	 0.8141	 0.7464	 0.7804	 0.8478	 0.5839	 0.5764
               Libby	 0.9067	 0.9740	 0.9026	 0.8559	 0.8198	 0.8471	 0.6138	 0.8388	 0.3892
           Kite-Surf	 0.8789	 0.5105	 0.6270	 0.4385	 0.4596	 0.5349	 0.4969	 0.6454	 0.3616
           Bmx-Trees	 0.8626	 0.7591	 0.7361	 0.7360	 0.4798	 0.4620	 0.1636	 0.6524	 0.3238
         Dance-Twirl	 0.8315	 0.8492	 0.7158	 0.8094	 0.7018	 0.5230	 0.6066	 0.4811	 0.4274
          Breakdance	 0.8262	 0.7221	 0.7446	 0.7251	 0.6088	 0.3190	 0.5232	 0.4878	 0.4726
             Soapbox	 0.8029	 0.8702	 0.8135	 0.8424	 0.7443	 0.8235	 0.6739	 0.7618	 0.4234
       Scooter-Black	 0.7836	 0.8632	 0.7173	 0.6609	 0.5525	 0.4479	 0.7371	 0.4072	 0.3633
      Motocross-Jump	 0.5917	 0.6284	 0.6437	 0.5269	 0.4543	 0.6126	 0.4736	 0.3763	 0.3863
  Paragliding-Launch	 0.5033	 0.2551	 0.3978	 0.2286	 0.2268	 0.2312	 0.2530	 0.3242	 0.1829


==> data/per_seq_mean_J.txt <==
                 Seq	OSVOSS	 ONAVOS	  OSVOS	    MSK	    CTN	    VPN	    OFL	    BVS	    FCP
      Car-Roundabout	 0.9771	 0.9751	 0.9534	 0.9599	 0.8688	 0.8319	 0.9028	 0.8506	 0.7166
          Car-Shadow	 0.9628	 0.9693	 0.9373	 0.9349	 0.8975	 0.8128	 0.8447	 0.5781	 0.7225
               Camel	 0.9531	 0.8544	 0.8512	 0.8009	 0.7065	 0.7590	 0.8667	 0.6693	 0.7340
                Cows	 0.9504	 0.9547	 0.9456	 0.8818	 0.8785	 0.8993	 0.9108	 0.8949	 0.8116
           Blackswan	 0.9495	 0.9631	 0.9423	 0.9030	 0.9340	 0.9246	 0.9471	 0.9431	 0.9080
      Drift-Straight	 0.9377	 0.9442	 0.6756	 0.5602	 0.7178	 0.6291	 0.3380	 0.4016	 0.6684
                 Dog	 0.9325	 0.9558	 0.9070	 0.9086	 0.9086	 0.8861	 0.8968	 0.7232	 0.7739
             Parkour	 0.9151	 0.9358	 0.8556	 0.8820	 0.8505	 0.8733	 0.8590	 0.7559	 0.3222
                Goat	 0.8920	 0.9131	 0.8802	 0.8452	 0.8119	 0.8220	 0.8653	 0.6612	 0.6775
       Scooter-Black	 0.8871	 0.9112	 0.7115	 0.8248	 0.6113	 0.6051	 0.8074	 0.3374	 0.5036
      Horsejump-High	 0.8657	 0.9007	 0.7799	 0.8173	 0.8334	 0.8180	 0.8626	 0.8006	 0.6760
      Motocross-Jump	 0.8366	 0.8230	 0.8160	 0.6852	 0.5693	 0.7284	 0.6073	 0.3409	 0.5114
               Libby	 0.8322	 0.8841	 0.8077	 0.7749	 0.7297	 0.7259	 0.5530	 0.7764	 0.3156
          Breakdance	 0.8250	 0.7091	 0.7079	 0.7615	 0.6389	 0.4653	 0.5216	 0.4998	 0.5669
         Dance-Twirl	 0.8122	 0.8443	 0.6701	 0.8444	 0.7692	 0.6278	 0.5390	 0.4916	 0.4709
       Drift-Chicane	 0.8027	 0.8920	 0.8349	 0.8620	 0.5957	 0.2426	 0.1040	 0.0331	 0.4568
             Soapbox	 0.7974	 0.8847	 0.8116	 0.8993	 0.8299	 0.8113	 0.6870	 0.7894	 0.4492
           Kite-Surf	 0.7064	 0.6906	 0.6858	 0.6000	 0.6459	 0.6228	 0.7026	 0.4255	 0.5769
           Bmx-Trees	 0.6462	 0.5806	 0.5551	 0.5749	 0.2764	 0.3349	 0.1486	 0.3819	 0.2481
  Paragliding-Launch	 0.6419	 0.6432	 0.6254	 0.6205	 0.6270	 0.6140	 0.6374	 0.6400	 0.5706


==> data/per_seq_mean_JF.txt <==
                 Seq	OSVOSS	 ONAVOS	  OSVOS	    MSK	    CTN	    VPN	    OFL	    BVS	    FCP
          Car-Shadow	 0.9775	 0.9830	 0.9399	 0.9412	 0.8822	 0.7875	 0.7963	 0.5258	 0.6825
      Car-Roundabout	 0.9758	 0.9681	 0.9305	 0.9429	 0.8220	 0.7941	 0.8325	 0.7375	 0.5973
           Blackswan	 0.9670	 0.9763	 0.9588	 0.8983	 0.9400	 0.9487	 0.9658	 0.9543	 0.9063
               Camel	 0.9660	 0.8634	 0.8650	 0.7682	 0.7156	 0.7765	 0.8566	 0.6873	 0.6756
                Cows	 0.9627	 0.9668	 0.9537	 0.8468	 0.8270	 0.8936	 0.8835	 0.8729	 0.7392
                 Dog	 0.9387	 0.9648	 0.9138	 0.8965	 0.9020	 0.8579	 0.8625	 0.6588	 0.7229
      Drift-Straight	 0.9348	 0.9425	 0.6946	 0.5553	 0.6868	 0.5143	 0.3050	 0.4102	 0.5738
             Parkour	 0.9319	 0.9461	 0.8519	 0.8781	 0.8663	 0.8952	 0.8642	 0.7170	 0.3072
                Goat	 0.9066	 0.9264	 0.8877	 0.8296	 0.7791	 0.8012	 0.8565	 0.6226	 0.6269
      Horsejump-High	 0.8969	 0.9283	 0.8239	 0.8343	 0.8496	 0.8406	 0.8832	 0.8025	 0.6874
               Libby	 0.8695	 0.9291	 0.8552	 0.8154	 0.7747	 0.7865	 0.5834	 0.8076	 0.3524
       Drift-Chicane	 0.8651	 0.9326	 0.8753	 0.9128	 0.6345	 0.2888	 0.1614	 0.0546	 0.4668
       Scooter-Black	 0.8354	 0.8872	 0.7144	 0.7428	 0.5819	 0.5265	 0.7722	 0.3723	 0.4335
          Breakdance	 0.8256	 0.7156	 0.7262	 0.7433	 0.6239	 0.3921	 0.5224	 0.4938	 0.5197
         Dance-Twirl	 0.8219	 0.8468	 0.6929	 0.8269	 0.7355	 0.5754	 0.5728	 0.4864	 0.4491
             Soapbox	 0.8001	 0.8775	 0.8126	 0.8709	 0.7871	 0.8174	 0.6805	 0.7756	 0.4363
           Kite-Surf	 0.7927	 0.6006	 0.6564	 0.5192	 0.5527	 0.5789	 0.5998	 0.5355	 0.4693
           Bmx-Trees	 0.7544	 0.6699	 0.6456	 0.6555	 0.3781	 0.3984	 0.1561	 0.5171	 0.2860
      Motocross-Jump	 0.7141	 0.7257	 0.7299	 0.6061	 0.5118	 0.6705	 0.5405	 0.3586	 0.4488
  Paragliding-Launch	 0.5726	 0.4491	 0.5116	 0.4246	 0.4269	 0.4226	 0.4452	 0.4821	 0.3768


==> data/performance_drop_curve.txt <==
time  MaskTrack_Flow_CRF  OnAVOS  OSVOS  OSVOS-S
0.000000   0.830211  0.902892  0.894814  0.925630  
0.020833   0.833638  0.908144  0.891139  0.924125  
0.041667   0.819734  0.905160  0.875724  0.915535  
0.062500   0.818878  0.907761  0.883448  0.918338  
0.083333   0.827117  0.907310  0.890427  0.916071  
0.104167   0.827560  0.901837  0.886570  0.914781  
0.125000   0.829523  0.888521  0.887735  0.913321  
0.145833   0.825515  0.879399  0.889585  0.901130  
0.166667   0.825676  0.880635  0.873884  0.888964  
0.187500   0.821679  0.887454  0.859823  0.880036  
0.208333   0.821523  0.858662  0.850141  0.871447  
0.229167   0.805301  0.843310  0.841080  0.857950  
0.250000   0.799548  0.846592  0.828737  0.865980  
0.270833   0.813861  0.864048  0.844175  0.870945  
0.291667   0.817345  0.863498  0.839329  0.875248  
0.312500   0.811791  0.863065  0.827005  0.866556  
0.333333   0.800808  0.862026  0.825921  0.861226  
0.354167   0.797754  0.852669  0.822393  0.850892  
0.375000   0.794538  0.856247  0.809763  0.846366  
0.395833   0.780410  0.853755  0.816494  0.847219  
0.416667   0.780480  0.867061  0.803330  0.861164  
0.437500   0.776462  0.856454  0.817646  0.856136  
0.458333   0.770827  0.855898  0.815987  0.846475  
0.479167   0.764946  0.853139  0.818163  0.835839  
0.500000   0.769182  0.855212  0.810811  0.831377  
0.520833   0.771623  0.849651  0.811911  0.841686  
0.541667   0.756055  0.838766  0.790880  0.830342  
0.562500   0.747363  0.833175  0.790462  0.832746  
0.583333   0.744289  0.837047  0.800876  0.827269  
0.604167   0.741464  0.836734  0.768118  0.821195  
0.625000   0.738016  0.828149  0.771936  0.820213  
0.645833   0.737474  0.820648  0.754958  0.818079  
0.666667   0.743580  0.817434  0.744463  0.821834  
0.687500   0.743295  0.832731  0.752372  0.830365  
0.708333   0.743882  0.824431  0.754649  0.826266  
0.729167   0.747878  0.802300  0.722703  0.819704  
0.750000   0.747222  0.819777  0.707288  0.811519  
0.770833   0.738182  0.809023  0.745929  0.816458  
0.791667   0.722006  0.817643  0.729542  0.815464  
0.812500   0.719801  0.825030  0.709844  0.829272  
0.833333   0.735175  0.835730  0.716378  0.842020  
0.854167   0.736236  0.826324  0.716694  0.832644  
0.875000   0.727609  0.832110  0.723309  0.829315  
0.895833   0.732434  0.847259  0.741107  0.822897  
0.916667   0.736030  0.860822  0.764728  0.837508  
0.937500   0.750125  0.859655  0.759758  0.839865  
0.958333   0.746989  0.846835  0.746837  0.841616  
0.979167   0.734019  0.841155  0.735437  0.841174  
1.000000   0.724962  0.854956  0.723191  0.837194  


==> data/quality_vs_time.txt <==
time	j_val
0.168448	0.600756
0.177244	0.616746
0.186040	0.654224
0.194836	0.672613
0.203631	0.679672
0.212427	0.689931
0.256407	0.702265
0.273999	0.704912
0.326774	0.710859
0.555467	0.723107
0.775364	0.729515
0.995262	0.733225
1.215159	0.736728
1.435056	0.739432
1.654953	0.741487
1.874851	0.743397
2.094748	0.745007
2.314645	0.746436
2.534543	0.747470
2.754440	0.748474
2.974337	0.749880
3.194234	0.750242
3.414132	0.751239
3.634029	0.751504
3.853926	0.752414
4.073823	0.753118
4.293721	0.753425
4.513618	0.754221
4.733515	0.754625
4.953413	0.755120
5.173310	0.755441
5.393207	0.755798
5.613104	0.756204
5.833002	0.756506
6.052899	0.756871
6.272796	0.757039
6.492694	0.757395
6.712591	0.757656
6.932488	0.757959
7.152385	0.758231
7.372283	0.758491
7.592180	0.758700
7.812077	0.758884
8.031974	0.759024
8.251872	0.759354
8.471769	0.759446
8.691666	0.759665
8.911564	0.759842
9.791153	0.760502
10.670742	0.761156
11.550331	0.761757
12.429920	0.762190
13.309509	0.762651
14.189098	0.763013
15.068687	0.763263
15.948276	0.763488
16.827866	0.763751
17.707455	0.763890
18.587044	0.764059
19.466633	0.764268
20.346222	0.764391
21.225811	0.764558
22.105400	0.764668
22.984989	0.764813
23.864578	0.764920
24.744168	0.765056
25.623757	0.765137
26.503346	0.765176
27.382935	0.765296
28.262524	0.765370
29.142113	0.765429
30.021702	0.765478
30.901291	0.765589


==> data/quality_vs_time_base.txt <==
time	j_val
0.129834	0.579635
0.137151	0.595828
0.144467	0.612951
0.151784	0.645700
0.181052	0.719414
0.239587	0.743362
0.381043	0.75263


==> data/quality_vs_time_base_dashed.txt <==
time	j_val
0.381043	0.75263
0.481043	0.754263
0.846886	0.760929
1.212729	0.765282
1.578572	0.767887
1.944415	0.769375
2.773630	0.771193


==> data/quality_vs_time_bilat.txt <==
time	j_val
0.197151	0.585647
0.204467	0.605579
0.211784	0.646259
0.233735	0.709256
0.241052	0.722864
0.255685	0.732171
0.299587	0.748236
0.541043	0.757596
0.906886	0.764035
1.272729	0.768791
1.638572	0.771686
2.004415	0.773525
3.833630	0.777912
7.492060	0.780517
11.150491	0.781998
14.808921	0.782338
18.467351	0.782400


==> data/quality_vs_time_inst.txt <==
time	j_val
0.381043	0.75263
0.395052	0.792914
0.453587	0.816862
0.695043	0.827763
1.060886	0.834429


==> data/quality_vs_time_inst_dashed.txt <==
time	j_val
0.343834	0.646135
0.351151	0.662328
0.358467	0.679451
0.365784	0.712200
0.375000	0.748000
0.381043	0.75263


==> data/quality_vs_time_inst_dashed2.txt <==
time	j_val
1.060886	0.834429
1.426729	0.838782
1.792572	0.841387
2.158415	0.842875
3.987630	0.847693



==> data/quality_vs_time_inst_ucm.txt <==
time	j_val
1.060886	0.834429
1.097488	0.835563
1.295043	0.842059
1.660886	0.846369
2.026729	0.851461
2.392572	0.855047
2.758415	0.856386
4.587630	0.858018



==> data/quality_vs_time_inst_ucm_dashed.txt <==
time	j_val
0.936517	0.666089
0.943834	0.681833
0.951151	0.692696
0.958467	0.716182
0.965784	0.748344
0.987735	0.797771
0.995052	0.814102
1.009685	0.827174
1.053587	0.831867
1.060886	0.834429


==> data/quality_vs_time_ucm.txt <==
time	j_val
0.522517	0.603799
0.529834	0.619543
0.537151	0.630406
0.544467	0.653892
0.551784	0.686054
0.573735	0.735481
0.581052	0.751812
0.595685	0.764884
0.639587	0.769577
0.683488	0.773273
0.881043	0.779769
1.246886	0.784079
1.612729	0.789171
1.978572	0.792757
2.344415	0.794096
4.173630	0.796428
7.832060	0.796989
11.490491	0.796949
15.148921	0.797710


==> data/quality_vs_time_ucm_dashed.txt <==
time	j_val
0.522517	0.603799
0.529834	0.619543
0.537151	0.630406
0.544467	0.653892
0.551784	0.686054
0.573735	0.735481
0.581052	0.751812

